A SCUBA-2 850$\mu$m Survey of Heavily Reddened Quasars at z~2

We present new 850$\mu$m SCUBA-2 observations for a sample of 19 heavily reddened Type-I quasars at redshifts $z\sim$2 with dust extinctions of A$_{\rm{V}} \simeq 2-6$ mag. Three of the 19 quasars are detected at $>$3$\sigma$ significance corresponding to an 850$\mu$m flux-limit of $\gtrsim$4.8 mJy. Assuming the 850$\mu$m flux is dominated by dust heating due to star formation, very high star formation rates (SFR) of $\sim$2500-4500 M$_\odot$ yr$^{-1}$ in the quasar host galaxies are inferred. Even when considering a large contribution to the 850$\mu$m flux from dust heated by the quasar itself, significant SFRs of $\sim$600-1500 M$_\odot$ yr$^{-1}$ are nevertheless inferred for two of the three detected quasars. We stack the remaining 16 heavily reddened quasars and derive an average 3$\sigma$ upper limit on the SFRs in these quasar host galaxies of $<$880 M$_\odot$ yr$^{-1}$. The number counts of sub-mm galaxies in the total survey area (134.3arcmin$^2$) are consistent with predictions from blank-field surveys. There are, however, individual quasars where we find evidence for an excess of associated sub-mm galaxies. For two quasars, higher spatial resolution and spectroscopic ALMA observations confirm the presence of an excess of sub-mm sources. We compare the 850$\mu$m detection rate of our quasars to both unobscured, ultraviolet luminous quasars as well as the much more obscured population of mid-infrared luminous Hot Dust Obscured Galaxies (HotDOGs). When matched by luminosity and redshift, we find no significant differences in the 850$\mu$m flux densities of these various quasar populations given the current small sample sizes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
